Automatic and perceptual discrimination between dysarthria, apraxia of speech, and neurotypical speech

Automatic techniques in the context of motor speech disorders (MSDs) are typically two-class techniques aiming to discriminate between dysarthria and neurotypical speech or between dysarthria and apraxia of speech (AoS). Further, although such techniques are proposed to support the perceptual assessment of clinicians, the automatic and perceptual classification accuracy has never been compared. In this paper, we investigate a three-class automatic technique and a set of handcrafted features for the discrimination of dysarthria, AoS and neurotypical speech. Instead of following the commonly used One-versus-One or One-versus-Rest approaches for multi-class classification, a hierarchical approach is proposed. Further, a perceptual study is conducted where speech and language pathologists are asked to listen to recordings of dysarthria, AoS, and neurotypical speech and decide which class the recordings belong to. The proposed automatic technique is evaluated on the same recordings and the automatic and perceptual classification performance are compared. The presented results show that the hierarchical classification approach yields a higher classification accuracy than baseline One-versus-One and One-versus-Rest approaches. Further, the presented results show that the automatic approach yields a higher classification accuracy than the perceptual assessment of speech and language pathologists, demonstrating the potential advantages of integrating automatic tools in clinical practice.

==> rebuttal.txt <==

--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
We would like to thank the reviewers for their detailed comments. 
--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------

R0122:

R0122: Speech stimuli used for dysarthria and AoS is not clear. In general speech stimuli are used will be different. So instead of learning the difference in AoS and dysarthria, the model can learn the difference in stimuli.

* The speech stimuli used in this work is the same for all groups of speakers to ensure that the model learns impairment characteristics instead of differences in the phonetic content. We can clarify this point further in the final version of the paper. Currently we are working on models that are applicable to phonetically unbalanced scenarios, and hence, more practical.

R0122: Only one baseline feature was used for the comparison purpose and also it was not mentioned which openSMILE feature they used.

* We have used the openSMILE feature set from the INTERSPEECH 2013 Computational Paralinguistics Challenge. We can clarify this point in the final version of the paper.
Further, we have tested many other baseline feature sets such as the GeMAPS feature set, MFCCs, or the sparsity-based feature set that we have proposed in our previous work. The conclusions derived in this paper remain valid independently of the baseline feature set used. However, due to space constraints, we cannot include other baseline systems and have decided to include the commonly used openSMILE feature set instead.

R0122: Proposed features are not new features.

* Indeed the used features are not new and proposing new features was not the objective of the paper. We believe we have clearly stated this in the submitted version of the paper, i.e.,:
"The acoustic features proposed in this paper for discriminating between dysarthria, AoS, and neurotypical speech are motivated by the advantageous performance these features have shown in discriminating between dysarthria and neurotypical speech in [16] and in discriminating between dysarthria and AoS in [17]. In the following, a brief overview of these features is presented. For additional details on the motivation behind these features and their computation, the interested reader is referred to [16, 17].

R0122: Proposed features were seemed to be good for detecting the Dysarthria, but how they are discriminating  AoS and it's motivation is not clear.

* Since the objective of the paper is not to propose new features, we have not analyzed this issue specifically in this paper. Instead, the motivation and applicability of these features to discriminate AoS has been demonstrated in our previous work as stated in the submitted version of the paper, i.e.,:
"The acoustic features proposed in this paper for discriminating between dysarthria, AoS, and neurotypical speech are motivated by the advantageous performance these features have shown in discriminating between dysarthria and neurotypical speech in [16] and in discriminating between dysarthria and AoS in [17]. In the following, a brief overview of these features is presented. For additional details on the motivation behind these features and their computation, the interested reader is referred to [16, 17].

--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------

R2D65:

R2D65: The key point highlighted by the authors is the hierarchical setup, which is nothing more to a cascade of two binary recognizers, with no interaction during the training phase. I don't believe this is new at all... I suggest the authors to decrease the importance of this point int he final article. The automatic method is not novel, even if the feature selection proposed by the authors is quite specific. Moreover, the experiments by itself is bringing enough novelty/interest!!

* We agree with the reviewer that the hierarchical setup is not a novel machine learning technique in itself and we did not intend to imply that. Applying such a setup to the 3-class discrimination of neurotypical speech, dysarthria, and apraxia of speech is however new, and, as stated by the reviewer, such a comparison between equivalent automatic and perceptual techniques has not been done before. We will certainly clarify this point and put less emphasis on the automatic technique in the final version of the paper.

R2D65: The technical process is well described and sounds well. Experimental validation is a strong part of the proposed work, even if the number of speakers remains quite small. This is usual for the patients. But I regret that the number of neurotypical speakers is so small. i understand there is a cost for perceptual test but not for the automatic one. I would also like to have some precision in the result table in terms of number of trials and number of patients: for example, is the accuracy difference between perceptual/automatic concerns mainly one or two speakers or it is an averaged gain?

* While we do have access to more data from both neurotypical speakers and patients, the perceptual study was conducted only on the set of speakers used in this paper. We have decided not to include them in training the automatic model so that both the automatic and perceptual results are directly comparable.
The accuracy difference between perceptual and automatic results is an average difference among different automatic models and perceptual judges. We can clarify in the final version of the paper that this is not caused by the same one or two speakers being misclassified.

R2D65: Maybe, some reference on hierarchical strategy should be added (it is very usual to implement a 3 class problem using a cascade of 2 binary classifiers)

* We would be happy to include references on using the hierarchical strategy in other applications in the final version of the paper. This way, we can also put less emphasis on this part of the paper.

--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------

R2D74:

R2D74: The comparison between perceptual and automatic classification can be useful or interesting but the technical contribution of the paper is limited.

* We agree with the reviewer that the hierarchical setup is not a novel machine learning technique in itself and we did not intend to imply that. Applying such a setup to the 3-class discrimination of neurotypical speech, dysarthria, and apraxia of speech is however new, and, as stated by the reviewer, such a comparison between equivalent automatic and perceptual techniques has not been done before. We will certainly clarify this point and put less emphasis on the automatic technique in the final version of the paper.

R2D74: The paper compares the accuracy for automatic and perceptual classification for motor speech disorders. It uses two SVMs to discriminate between dysarthria, AOS and neurotypical speech. The model is evaluated with respect to balanced classification accuracy and the performance is compared with two baselines (in addition to the perceptual classification). The results show that automatic classification is more accurate than the perceptual classification. The paper is well-written and the collected dataset as well as feature extraction and feature selection techniques are discussed. 
The theoretical contribution of the paper is very limited. The authors claim that they have proposed a hierarchical classification model but in fact they have used two SVM classifiers each of them performs a binary classification. It might be a different way of using SVM for multi-class classification but cannot be considered as a novel approach.   

* Please refer to the previous comment.

